A globally convergent method to accelerate topology optimization using on-the-fly model reduction

We present a globally convergent method to accelerate density-based topology optimization using projection-based reduced-order models (ROMs) and trust-region methods. To accelerate topology optimization, we replace the large-scale finite element simulation, which dominates the computational cost, with ROMs that reduce the cost of objective function and gradient evaluations by orders of magnitude. To guarantee convergence, we first introduce a trust-region method that employs generalized trust-region constraints and prove it is globally convergent. We then devise a class of globally convergent ROM-accelerated topology optimization methods informed by two theories: the aforementioned trust-region theory, which identifies the ROM accuracy conditions required to guarantee the method converges to a critical point of the original topology optimization problem; a posteriori error estimation theory for projection-based ROMs, which informs ROM construction procedure to meet the accuracy conditions. This leads to trust-region methods that construct and update the ROM on-the-fly during optimization; the methods are guaranteed to converge to a critical point of the original, unreduced topology optimization problem, regardless of starting point. Numerical experiments on three different structural topology optimization problems demonstrate the proposed reduced topology optimization methods accelerate convergence to the optimal design by up to an order of magnitude.

==> py/_arch/mbb.tikz <==
\begin{tikzpicture}
\begin{groupplot} [
group style={group size = 3 by 2, horizontal sep = 2cm, vertical sep = 1.0cm}]
\nextgroupplot[width=0.3\textwidth, xlabel={}, xmax=50.0, ylabel={$|J(\psibold^{(k)})-J^*|$}, xmin=1, ymode=log]
\addplot [solid, thick, color=black, mark=mark options={solid, thin}, mark=*, mark size=1.5, color=black, mark repeat=5]
coordinates {
( 1.00000000e+00,  4.20514501e+01)
( 2.00000000e+00,  2.09356776e+01)
( 3.00000000e+00,  1.37031720e+01)
( 4.00000000e+00,  1.11030804e+01)
( 5.00000000e+00,  9.64985178e+00)
( 6.00000000e+00,  8.63199482e+00)
( 7.00000000e+00,  7.88284473e+00)
( 8.00000000e+00,  7.28452369e+00)
( 9.00000000e+00,  6.77299066e+00)
( 1.00000000e+01,  6.28687691e+00)
( 1.10000000e+01,  5.79599116e+00)
( 1.20000000e+01,  5.31336556e+00)
( 1.30000000e+01,  4.80413494e+00)
( 1.40000000e+01,  4.23041765e+00)
( 1.50000000e+01,  3.53592729e+00)
( 1.60000000e+01,  2.78274640e+00)
( 1.70000000e+01,  2.06720116e+00)
( 1.80000000e+01,  1.45909238e+00)
( 1.90000000e+01,  1.03039087e+00)
( 2.00000000e+01,  7.45265601e-01)
( 2.10000000e+01,  5.40030190e-01)
( 2.20000000e+01,  4.12509973e-01)
( 2.30000000e+01,  3.31012476e-01)
( 2.40000000e+01,  2.65328370e-01)
( 2.50000000e+01,  2.07951604e-01)
( 2.60000000e+01,  1.61673452e-01)
( 2.70000000e+01,  1.27124706e-01)
( 2.80000000e+01,  9.88052377e-02)
( 2.90000000e+01,  7.18313047e-02)
( 3.00000000e+01,  5.12577865e-02)
( 3.10000000e+01,  3.86214159e-02)
( 3.20000000e+01,  2.99180310e-02)
( 3.30000000e+01,  2.42973759e-02)
( 3.40000000e+01,  1.96818169e-02)
( 3.50000000e+01,  1.55241347e-02)
( 3.60000000e+01,  1.22355881e-02)
( 3.70000000e+01,  9.61492001e-03)
( 3.80000000e+01,  7.23126355e-03)
( 3.90000000e+01,  5.21624486e-03)
( 4.00000000e+01,  3.50594032e-03)
( 4.10000000e+01,  2.37898889e-03)
( 4.20000000e+01,  1.54044655e-03)
( 4.30000000e+01,  9.12226009e-04)
( 4.40000000e+01,  5.98311673e-04)
( 4.50000000e+01,  4.23970303e-04)
( 4.60000000e+01,  2.91828166e-04)
( 4.70000000e+01,  1.86656151e-04)
( 4.80000000e+01,  9.98758932e-05)
( 4.90000000e+01,  3.42732061e-05)};\label{line:mbb:hdm}

\nextgroupplot[width=0.3\textwidth, xlabel={}, xmax=50.0, ylabel={No. ROM solves}, xmin=1]
\nextgroupplot[width=0.3\textwidth, xlabel={}, xmax=50.0, ylabel={$\Delta_k$}, xmin=1]
\nextgroupplot[width=0.3\textwidth, xlabel={Major iterations}, xmax=50.0, ylabel={$|J(\psibold^{(k)})-J^*|$}, xmin=1, ymode=log]
\addplot [solid, thick, color=black, mark=mark options={solid, thin}, mark=*, mark size=1.5, color=black, mark repeat=5]
coordinates {
( 1.00000000e+00,  4.32951614e+01)
( 2.00000000e+00,  2.18105859e+01)
( 3.00000000e+00,  1.43572158e+01)
( 4.00000000e+00,  1.16236877e+01)
( 5.00000000e+00,  1.02450979e+01)
( 6.00000000e+00,  9.18365957e+00)
( 7.00000000e+00,  8.35081640e+00)
( 8.00000000e+00,  7.69025546e+00)
( 9.00000000e+00,  7.11883365e+00)
( 1.00000000e+01,  6.58875414e+00)
( 1.10000000e+01,  6.08268667e+00)
( 1.20000000e+01,  5.60506528e+00)
( 1.30000000e+01,  5.13459902e+00)
( 1.40000000e+01,  4.60573197e+00)
( 1.50000000e+01,  3.92831522e+00)
( 1.60000000e+01,  3.14457857e+00)
( 1.70000000e+01,  2.40164978e+00)
( 1.80000000e+01,  1.79229520e+00)
( 1.90000000e+01,  1.34389910e+00)
( 2.00000000e+01,  1.00311570e+00)
( 2.10000000e+01,  7.41554076e-01)
( 2.20000000e+01,  5.25659255e-01)
( 2.30000000e+01,  3.76195552e-01)
( 2.40000000e+01,  2.95833038e-01)
( 2.50000000e+01,  2.47631336e-01)
( 2.60000000e+01,  2.10535777e-01)
( 2.70000000e+01,  1.80077102e-01)
( 2.80000000e+01,  1.53382219e-01)
( 2.90000000e+01,  1.29316447e-01)
( 3.00000000e+01,  1.06715394e-01)
( 3.10000000e+01,  8.86969468e-02)
( 3.20000000e+01,  7.48944258e-02)
( 3.30000000e+01,  6.44715648e-02)
( 3.40000000e+01,  5.63118528e-02)
( 3.50000000e+01,  5.01056900e-02)
( 3.60000000e+01,  4.51564253e-02)
( 3.70000000e+01,  4.07954364e-02)
( 3.80000000e+01,  3.68492505e-02)
( 3.90000000e+01,  3.29260113e-02)
( 4.00000000e+01,  2.91167550e-02)
( 4.10000000e+01,  2.57087547e-02)
( 4.20000000e+01,  2.28512373e-02)
( 4.30000000e+01,  2.01249352e-02)
( 4.40000000e+01,  1.73017689e-02)
( 4.50000000e+01,  1.42739771e-02)
( 4.60000000e+01,  1.11169137e-02)
( 4.70000000e+01,  7.74749106e-03)
( 4.80000000e+01,  4.46906323e-03)
( 4.90000000e+01,  1.99357520e-03)};\label{line:mbb:hdm}

\nextgroupplot[xmin=1, width=0.3\textwidth, xlabel={Major iterations}, xmax=50.0, ylabel={No. ROM solves}]
\nextgroupplot[xmin=1, width=0.3\textwidth, xlabel={Major iterations}, xmax=50.0, ylabel={$\Delta_k$}]
\end{groupplot}\end{tikzpicture}

==> py/cbeam0_nel160x100_rmin2_majit0.dat <==
HDM-MMA & $0.100$ & - & $427.90$ & $18$ & - & $18.0$ \\
 & $0.050$ & - & $411.47$ & $23$ & - & $23.0$ \\
 & $0.010$ & - & $398.91$ & $31$ & - & $31.0$ \\
 & $0.001$ & - & $396.67$ & $298$ & - & $298.0$ \\\hline
ROM-TR-RES & $0.100$ & $0.10$ & $416.79$ & $9$ & 21 & $9.2$ \\
 & $0.050$ & $0.10$ & $402.85$ & $11$ & 32 & $11.3$ \\
 & $0.010$ & $0.10$ & $399.21$ & $16$ & 117 & $17.2$ \\
 & $0.001$ & $0.10$ & $396.65$ & $67$ & 1121 & $78.2$ \\\hline
ROM-TR-DIST & $0.100$ & $0.10$ & $406.64$ & $8$ & 21 & $8.2$ \\
 & $0.050$ & $0.10$ & $403.73$ & $9$ & 28 & $9.3$ \\
 & $0.010$ & $0.10$ & $399.14$ & $11$ & 48 & $11.5$ \\
 & $0.001$ & $0.10$ & $396.65$ & $59$ & 971 & $68.7$ \\

==> py/cbeam0_nel160x100_rmin2_r0frac0p1_majit0.dat <==
HDM-MMA & $0.05$ & - & $38$ & - & $38.0$ \\
 & $0.10$ & - & $35$ & - & $35.0$ \\
 & $1.00$ & - & $19$ & - & $19.0$ \\\hline
ROM-TR-RES & $0.05$ & $0.10$ & $26$ & 21 & $26.4$ \\
 & $0.10$ & $0.10$ & $16$ & 25 & $16.5$ \\
 & $1.00$ & $0.10$ & $12$ & 8 & $12.2$ \\\hline
ROM-TR-DIST & $0.05$ & $0.10$ & $18$ & 20 & $18.4$ \\
 & $0.10$ & $0.10$ & $13$ & 16 & $13.3$ \\
 & $1.00$ & $0.10$ & $8$ & 7 & $8.1$ \\

==> py/mbb0_nel180x60_rmin0p12_majit0.dat <==
HDM-MMA & $0.100$ & - & $21.61$ & $19$ & - & $19.0$ \\
 & $0.050$ & - & $20.68$ & $22$ & - & $22.0$ \\
 & $0.010$ & - & $20.26$ & $39$ & - & $39.0$ \\\hline
ROM-TR-RES & $0.100$ & $0.10$ & $20.71$ & $13$ & 29 & $13.3$ \\
 & $0.050$ & $0.10$ & $20.71$ & $14$ & 36 & $14.4$ \\
 & $0.010$ & $0.10$ & $20.24$ & $22$ & 122 & $23.2$ \\\hline
ROM-TR-DIST & $0.100$ & $0.10$ & $21.01$ & $10$ & 23 & $10.2$ \\
 & $0.050$ & $0.10$ & $20.61$ & $11$ & 28 & $11.3$ \\
 & $0.010$ & $0.10$ & $20.26$ & $28$ & 212 & $30.1$ \\

==> py/mbb0_nel180x60_rmin0p12_r0frac0p1_majit0.dat <==
HDM-MMA & $0.05$ & - & $198$ & - & $198.0$ \\
 & $0.10$ & - & $91$ & - & $91.0$ \\
 & $1.00$ & - & $22$ & - & $22.0$ \\\hline
ROM-TR-RES & $0.05$ & $0.10$ & $53$ & 18 & $53.4$ \\
 & $0.10$ & $0.10$ & $34$ & 15 & $34.3$ \\
 & $1.00$ & $0.10$ & $14$ & 9 & $14.2$ \\\hline
ROM-TR-DIST & $0.05$ & $0.10$ & $66$ & 15 & $66.3$ \\
 & $0.10$ & $0.10$ & $46$ & 17 & $46.3$ \\
 & $1.00$ & $0.10$ & $11$ & 7 & $11.1$ \\

==> py/mbb0_nel180x60_rmin0p12_r0frac1_majit0.dat <==
HDM-MMA & $0.05$ & - & $198$ & - & $198.0$ \\
 & $0.10$ & - & $91$ & - & $91.0$ \\
 & $1.00$ & - & $22$ & - & $22.0$ \\\hline
ROM-TR-RES & $0.05$ & $1.00$ & $69$ & 18 & $69.4$ \\
 & $0.10$ & $1.00$ & $51$ & 17 & $51.3$ \\
 & $1.00$ & $1.00$ & $14$ & 8 & $14.2$ \\\hline
ROM-TR-DIST & $0.05$ & $1.00$ & $38$ & 18 & $38.4$ \\
 & $0.10$ & $1.00$ & $36$ & 14 & $36.3$ \\
 & $1.00$ & $1.00$ & $15$ & 6 & $15.1$ \\

==> py/ssbeam0_nel180x90_rmin0p5_majit0.dat <==
HDM-MMA & $0.100$ & - & $164.98$ & $17$ & - & $17.0$ \\
 & $0.050$ & - & $160.09$ & $20$ & - & $20.0$ \\
 & $0.010$ & - & $155.91$ & $52$ & - & $52.0$ \\
 & $0.001$ & - & $154.70$ & $74$ & - & $74.0$ \\\hline
ROM-TR-RES & $0.100$ & $0.10$ & $158.75$ & $11$ & 24 & $11.2$ \\
 & $0.050$ & $0.10$ & $156.93$ & $12$ & 33 & $12.3$ \\
 & $0.010$ & $0.10$ & $155.21$ & $15$ & 64 & $15.6$ \\
 & $0.001$ & $0.10$ & $154.65$ & $21$ & 156 & $22.6$ \\\hline
ROM-TR-DIST & $0.100$ & $0.10$ & $159.16$ & $11$ & 24 & $11.2$ \\
 & $0.050$ & $0.10$ & $157.20$ & $12$ & 31 & $12.3$ \\
 & $0.010$ & $0.10$ & $155.09$ & $15$ & 58 & $15.6$ \\
 & $0.001$ & $0.10$ & $154.68$ & $19$ & 101 & $20.0$ \\

==> py/ssbeam0_nel180x90_rmin0p5_r0frac0p1_majit0.dat <==
HDM-MMA & $0.01$ & - & $145$ & - & $145.0$ \\
 & $0.05$ & - & $87$ & - & $87.0$ \\
 & $0.10$ & - & $33$ & - & $33.0$ \\
 & $1.00$ & - & $16$ & - & $16.0$ \\\hline
ROM-TR-RES & $0.01$ & $0.10$ & $22$ & 11 & $22.2$ \\
 & $0.05$ & $0.10$ & $18$ & 13 & $18.3$ \\
 & $0.10$ & $0.10$ & $15$ & 8 & $15.2$ \\
 & $1.00$ & $0.10$ & $10$ & 3 & $10.1$ \\\hline
ROM-TR-DIST & $0.01$ & $0.10$ & $19$ & 11 & $19.2$ \\
 & $0.05$ & $0.10$ & $16$ & 11 & $16.2$ \\
 & $0.10$ & $0.10$ & $14$ & 15 & $14.3$ \\
 & $1.00$ & $0.10$ & $10$ & 5 & $10.1$ \\
